Toroidal Magnetic Flux Budget in Mean-Field Dynamo Model of Solar Cycles 23 and 24

We study the toroidal magnetic flux budget of the axisymmetric part of a 3D mean-field dynamo model of Solar Cycles 23 and 24. The model simulates the global solar dynamo that includes effects of the formation and evolution of bipolar magnetic regions emerging on the solar surface. Our analysis shows that the hemispheric magnitude of the net axisymmetric toroidal magnetic field in the bulk of the convection zone is partly defined by the surface parameters of the differential rotation and the axisymmetric radial magnetic field. The contribution of the rotational radial shear to the net axisymmetric toroidal field production has the same magnitude and it goes nearly sin-phase with the effect of the latitudinal differential rotation. For our model, the effect of the radial shear to the net axisymmetric toroidal magnetic field is determined mostly by the near equatorial regions that are slightly above and below the bottom of the convection zone. Also, we find that the toroidal field generation rate depends strongly on the latitudinal profile of the axisymmetric radial magnetic field near the poles. We find that the magnitude of the axisymmetric toroidal flux generation rate in the 3D dynamo model is by about 10 percent higher than in the axisymmetric 2D mean-field dynamo model, due to the bipolar active regions.

==> reply.txt <==
Dear Editor,

We tried to update the manuscript following the referee's suggestions. 
Seeing that the analysing of the poloidal flux budget needs much more additional efforts and more sofisticated data mining we decided to omit this part (Section 3.2) from the current version of the paper. We did our best to address the relevant comments and suggestions in the new revised version.

Referee>
1. This model is so complicated that it's very hard to tell what the authors actually did: what equations were solved, or how they were solved. I'm not saying "don't use a complicated model" but if you do, there can be no room for interpretation on the part of the reader. I know some typos are inevitable, but right now there are so many mistakes/ inconsistencies that I can't trust that the authors are saying what they mean.

a. You MUST go through the manuscript and make sure all terms mean precisely what you want them to mean; you must make sure all terms are defined---if the definition is too long to fit here (I see that some definitions are too long now after looking at Pipin 2008) then you must make it easy for the reader to find out where to find the exact definitions. If you do this, please make sure to describe what the term is doing and where it comes from.

Reply>

In the new version we describe in some details of the critical part of the dynamo model, which is directly connected with the subject of our paper, namely the induction equation. We omitted the details of other parts of the dynamo model. Also, see our reply on comments about Section 2.

Referee>
b. You NEED to give the initial conditions and a COMPLETE set of boundary conditions (this includes defining the fluxes F_c and F_r).

Reply: These definitions (the fluxes F_c and F_r) do not connected directly to the subject of the paper.
In the current version we restrict the model description by general comment:
"The model takes into account the effects of the dynamo-generated magnetic field on the evolution of global axisymmetric flows and the heat transport in the solar convection zone. We take into account the effect of the nonaxisymmetric magnetic field using the longitudinal averaging of the Lorentz force and the Maxwell stresses. The reader can find further details in our papers (Pipin & Kosovichev 2019; Pipin 2022; Pipin et al. 2023). For convenience, we show the large-scale flow and turbulence parameters profiles of our 3D model as well as the modeled surface evolution of the radial magnetic field in Appendix B".

Referee>
c. Because of inconsistent use of the overbar and angular brackets, I can't tell if the authors are simulating in 2D or 3D. Please make this clear.

Reply>
This was corrected 

Referee>
d. You need to give your grid resolution (and specify if the domain is a spherical shell or a meridional plane---i.e. part c above).

Reply> In the new version we extended discription of the numerical procedure. It is given in subsection 2.1 


e. There is still a discrepancy in the definitions of the various emfs in eq. 2, 3 and eq. (19). Sometimes superscripts like alpha and BMR are used, sometimes they are not. This all makes it really difficult to sort out which emf is being plotted, especially since there are multiple alpha effects. I can basically tell what you are plotting now, but the general reader should not have to do detective work.

Referee>
f. Figure 4a makes it seems like the toroidal flux does not reverse sign. Is that true? If so, that raises some serious concerns about this dynamo model (since it really isn't cycling); it doesn't throw everything out the window, but if the model isn't cycling, this needs to be made clear.


Reply>
This is not a 1D model,  the axisymmetric toroidal field can overlap in radius having the different sign near the bottom  and the top of the dynamo domain, therefore the total unsigned toroidal flux will never pass zero. In the new version of manuscript we remove the confusing curve. Instead, Figure 4a show integrals of I_n for the models T0, S2 and the observational results as well.

Referee>
g. I do not see any utility for "S2s" and "T0s" and the surrounding discussion; it confuses things and I'd strongly suggest removing them.

Reply> In the new version we leave the curve  "T0s" and  put additional comments about  this  case


Referee>
Concern 1 above is essentially cosmetic (but big enough to warrant a moderate-major revision). The main reason I can't recommend this paper now is because of the conclusions, which I feel are unsupported by the evidence. To make a long story short, it seems you are arguing that the Babcock-Leighton dynamo can't work, simply by not allowing its proposed processes to be present.

2. The authors agree with Cameron & Schussler (CS15) about the toroidal flux budget, that the caps of radial field at cycle minimum are responsible for the net toroidal flux in the following cycle. That's good! Personally, I'd make more of a point about the fact that the integral I_2 is so important, which I believe seriously calls into question the main Science paper result of CS15. But the analysis of the poloidal flux budget is still fuzzy. The authors seem to disagree that the polar caps come from a Babcock-Leighton-like scenario---i.e., by emerging BMRs with preferred tilts being swept poleward by the meridional circulation. Instead, they seem to argue (though it's a bit confused still) that the poloidal field is produced deeper down by the "normal" alpha-effect (magnetic + kinetic helical turbulence) and then turbulently diffuses upward.

a. Major problem: it appears to me that you simply have not allowed something like a Babcock-Leighton process to take place (it would help if I knew if you were simulating in 2D or 3D). Since you include the BMRs only by their generated EMF, there aren't actually localized BMRs in the model, and they thus cannot be swept poleward by the meridional circulation.

Reply> Indeed, in our model the BMR acitivity plays a  subdominant role for the solar case.
In the new version we inform the reader about this from the begining.
After all this discussion initiated by referee we think that results of the given study can not be used for disprove of the Babcock-Leighton scenario. 
 This part of analysis needs to be improved and we decided to remove it from the current version of the paper.


b. Instead, you are examining the mean-field EMF from BMRs by including the EMF from both tilt and BMRs' buoyant rise. If this EMF is not relevant, that is a major finding in and of itself. (It might contradict the "Babcock" but not the "Leighton"). You need to make clear that you have not simulated anything like a flux transport dynamo and are not trying to argue that BMR decay and advection is irrelevant.


c. Even ignoring the Babcock-Leighton interpretations, there are some major problems with the current analysis as is:

d. Stokes's theorem confuses local processes with non-local ones. This has led the authors to analyze the relevant effects of BMRs and various emfs in the wrong places. This is also the basic failure of Cameron and Schussler, who seem obsessed with the surface differential rotation, and ignore the tachocline and NSSL. They do this by abusing Stokes's theorem. As the authors have shown, the "inside shear" is important due to the importance of I_2. Don't fall into the same trap as CS15!

e. Figure 1 clearly shows that the relevant radial flux for I_1 is concentrated at above ~70 degrees. So your goal needs to be to understand the origin of the high-latitude B_r---never-mind everything at lower latitudes. In fact, since dA/dt changes sign multiple times in most of the lefthand column of Figure 6, the whole analysis would be quite a bit different if you focused on the poloidal flux budget of the caps alone.

Referee>
f. From the rightmost column of Figure 6, I actually suspect the meridional circulation is playing a large role in generating the polar caps, and these models are more in favor of flux transport that you admit!


Referee>
g. There's no problem (in principle) applying Stokes's theorem and analyzing the vector potential at a particular latitude; but that latitude has to be close to the base of the polar caps, not the equator.

Referee>
h. In presenting the results for poloidal flux budget, it would be much easier to interpret if you showed something like Figure 4a---instead of instantaneous snapshots of sources of dA/dt in the meridional plane. Also, with the color plot, it's very hard to work out relevant magnitudes of the terms in various places.

Reply>
We thanks referee for his/her insightfull comments on results of subSection 3.2. They will help to improve the analysis of this important part of the solar dynamo process in a futere study 


Below, our replies for some comments in pdf. 


Abstract and Section 1

Referee>This is more of a request for clarification than anything but: it seems that you are saying (1) the radial polar fields at cycle minimum indeed produce toroidal field but (2) deeper alpha effect is still the dominant producer of axisymmetric poloidal field. If I got that right, you might revise the abstract to emphasize that "we included emerging bipolar active regions, which have long been presumed to be a central player in the global dynamo" and "they were less important than the alpha effect associated with deep helical convection." If I got that wrong, you might make the central points of the abstract clearer in any case. 

Reply> We reformulated as follows:
"In agreement with previous findings, our analysis shows that the hemispheric magnitude of
net the axisymmetric toroidal magnetic field in the bulk of the convection zone is mostly
defined by the surface parameters of the differential rotation and the axisymmetric radial
magnetic field. Also we find that the toroidal field generation rate depends strongly on
the latitudinal profile of the axisymmetric radial magnetic field near the poles. The comparison of the evolution of the axisymmetric vector-potential at the solar surface in our 3D dynamo
model with observations suggests that the 11-th year variations of the hemispheric radial
magnetic field flux are largely determined by diffusion of the axisymmetric magnetic field
from the deep convection zone where the poloidal flux is generated by the turbulent
α-effect."

Referee>After rereading CS15 for the millionth time I think I understand what they are getting at: the poloidal field lines must close. They could do so fully in the convection zone, but if so, the NET production of toroidal flux would be zero (note that CS15 argument still fails I believe, since they ignore I_2 in your eq. 16, which is not really justified given the presence of tachocline and NSSL; but let's assume you can ignore I_2). Clearly the net toroidal flux in a given hemisphere changes every, so some poloidal field lines must penetrate the photosphere. It is this penetrating component (i.e. the radial field) that sets the net toroidal flux generation by mean shear. But note it is still NOT a surface process, just because CS15 transformed the shear production into a surface integral. 

Reply> This is an interesting comment. It is nicely illustrated in our Figure 5. We agree and clarified: " Cameron & Schüssler (2015) (hereafter CS15) showed that the hemispheric
magnitude of the net axisymmetric toroidal flux production in the bulk of the convection zone is largely determined by the surface parameters of the differential rotation and the radial magnetic field.".


Referee>"winding effect"....it's mean shear! The net mean shear, integrated over a hemisphere. Don't fall into CS15's traps. 

Reply> We removed this sentence because of some repetition.

Referee> they're not reproduced because the global models have very unrealistic surface effects. I.e., it's a failing of the global models, not Babcock-Leighton model.

Reply> Strictly speaking the Babckock-Leighton scenario has no fundamental basis. It is the origin of this descreapncy.  At present, 
the physical reality of Babcock-Leighton type scenario rests mainly on the interpretation of solar surface observations. Turbulence simulations have so far not been able to support such concept.
  We leave this discussion aside by softening our statement: "Despite the simplicity and visual appeal in the magnetic ‘butterfly’ diagram of the Babcock-Leighton flux transport dynamo models, this dynamo scenario is not supported by the global-Sun 3D MHD simulations (e.g., (Guerrero44
et al. 2016; K ̈apyl ̈a et al. 2016; Warnecke et al. 2018, 2021)."  
The statement is formally correct, and we leave the judgement to the readers. 

Referee> again "support" is a bit strong: the simulations "can only include effects from" or something similar. 

Reply> We reformulated as follows:"The simulations show  evidence in favor of the dynamo scenario suggested by \citet{Parker1955}, in which a substantial portion of the poloidal magnetic flux is generated
	by helical turbulence deep in the convection zone. The Parker's dynamo scenario suggests that the solar magnetic activity represents itself in the form 	of the dynamo waves propagating in the convection zone along the isorotation surfaces."
	
Referee> 	might briefly say what these phenomena are. 

Reply> It was reformulated: "The  "extended" cycle is observed in the evolution of the ephemeral active regions, the coronal green-line emission and the surface torsional oscillation and evolution of the low $\ell$ modes of the global magnetic fields \citep{Wilson1988,ObrShiSok2023}

Referee>having read the manuscript, I don't think this is true...you don't acually have BMRs, only their effect in the EMF (from their tilt which is data driven) and their buoyant rise. The important effect, which is BMR decay and advection by the circulation, you completely ignore.

Reply> This is irrelevant. The papers P22, PKT23 illustrated the surface dynamics of the BMR formation. Note that, we consider the budget of the axisymmetric part of the global dynamo using the results of the model PKT23. For further illustration, we sdded a video to Appendix B, showing the evolution of the radial magnetic field on the surface in our model. 


Referee>This seems to contradict the statement in the abstract: However, the dominant part of the axisymmetric poloidal flux is generated by the  turbulent α-effect in the deep convection zone, contrary to the Babcock-Leighton solar cycle scenario.

Reply> That's right, and it was found by P22. We clarify the point using our results from the previous papers:
"Comparing results of the 3D runs with the axisymmetric dynamo model, \citetalias{P22} found that the  BMRs activity results in about a 10 percent
increase of the total toroidal magnetic field flux in the convection zone. Also, the results of  \citetalias{P22} and \citetalias{PKT23} show that the surface unsigned radial magnetic field flux reaches the magnitude of $5-7 \times 10^{23}$ Mx in the magnetic cycle maximum. Most of this
flux is originated from the emergence and evolution of the BMRs. 
 {\it While the role of the surface BMR activity in axisymmetric dynamo is subdominant, the model  combines the essential elements
	of the Parker and Babcock-Leighton dynamo scenarios.}"


Referee>bit vague...isn't the aim of all this to compare the deep turbulent alpha effect to the amount of poloidal flux that escapes due to BMRs---and thus can participate in the Babcock-Leighton dynamo according to CS15? Possibly spell out "local effects" more .... 
again be clear if this general activity, or just Babcock-Leighton mechanism

Reply> Reformulated as follows:
"In this paper, our aim is to investigate the magnetic flux balance for  the {\it axisymmetric} part of the dynamo model using the results of the  3D mean-field dynamo model of Solar Cycles 23 and 24 (see, \citetalias{PKT23}).  The comparison of effects of the mean-field electromotive force and longitudinally averaged effects of the BMRs activity allows us to shed light on the role of the Babcock-Leighton mechanism (associated with the surface BMRs activity) in the mean-field axisymmetric solar dynamo. We compare the modeling results with the corresponding synoptic observations of magnetic fields from the Kitt Peak Observatory (KPO) and the Solar Dynamics Observatory (SDO/HMI)}."

 Referee>  It seems to me BMRs can contribute in multiple ways---i.e., they can participate in a near-surface alpha effect from helical convection there, they they could alter differential rotation in the NSSL (omega effect), or (the effective I believe you are investigating) they could be swept poleward by the meridional circulation and form the seeds of the next solar cycle (Babcock-Leighton). Just be specific that the BMR effect you're interested in is the Babcock-Lieghton one. Or are you modeling all effects simultaneously?
  
 Reply> See the previous comments. Some  effects of the BMRs activity on the large-scale axisymmetric flows were analysed separately by PKT23. Also, P22 studied the nonaxisymmetric magnetic helicity  in the presence of the BMRs activity. There are other BMR effects which can be targeted in future studies.
 
Section 2

This section was rewritten substantially. We keep the explicit formulation only for the magnetic induction equation. Also, we have to note that the other parts of the dynamo model were described in detail in our previous papers. Also, these model details do not affect directly the results of this paper. We put the description of the basic parameters of the large-scale flow in the appendix.


Referee>  if this is really just a turbulent diffusivity given by one parameter \eta_T, then why introduce the full \eta_{ijk} tensor in the first place? 
Also referee crossed out statement "These coefficients of E" 

Reply>  However, here there is no any reason to assume that diffusivity is isotropic in the rotating stellar convection zone. We already refered Pipin 2008GAFD for the effects of the mean electromotive force (including the turbulent diffusivity tensor) in the turbulent plasma in the presence of rotation and large-scale magnetic field. Under these circumstances, all turbulent parameters including the alpha effect, the turbulent pumping, and diffusivity are tensors, in general.

Referee>I would avoid unexplained jargon---put ``minimal tau approximation" in quotes and spell it out, (i.e., the effect of the small scale dynamo....)" or something. I still don't really know what this is from a cursory look at Pipin 2008. 

Reply> This topic is irrelevant in the paper. We removed this part from the model description, because the details of this derivation are not important for the results presented in the paper.

Referee>I see from the other papers that these expressions are quite complicated, so I do understand now why you are not listing their definitions here. However, you should say at least which effects each tensor incorporates separately, and which mean-field quantities each tensor depends on. "analytically using the minimal tau approximation" is not sufficient!

Reply> See, the previous comment

Referee>should probably specify which gauge you are using. Should also clarify if the analytical results from Pipin (2008, 2022) might be dependent on the choice of gauge. 

Reply> In the present version, the gauge questions are described after Eq(3) and Eq(8). Note, that the source of <a b> is related to the large-scale dynamo. The axisymmetric A is gauge-independent by definition, because it satisfies the Coulomb and Poincare gauges, by default!  The nonaxisymmetric part of the model uses the absolute gauge, which naturally appears in the spherical dynamos when we use the decomposition like in Eqs.(1-3). We included a reference to the paper by Hornig& Berger. 
